Loop closure grasping: Topological transformations enable strong, gentle, and versatile grasps

Grasping mechanisms must both create and subsequently hold grasps that permit safe and effective object manipulation. Existing mechanisms address the different functional requirements of grasp creation and grasp holding using a single morphology, but have yet to achieve the simultaneous strength, gentleness, and versatility needed for many applications. We present "loop closure grasping", a class of robotic grasping that addresses these different functional requirements through topological transformations between open-loop and closed-loop morphologies. We formalize these morphologies for grasping, formulate the loop closure grasping method, and present principles and a design architecture that we implement using soft growing inflated beams, winches, and clamps. The mechanisms' initial open-loop topology enables versatile grasp creation via unencumbered tip movement, and closing the loop enables strong and gentle holding with effectively infinite bending compliance. Loop closure grasping circumvents the tradeoffs of single-morphology designs, enabling grasps involving historically challenging objects, environments, and configurations.

==> readme.txt <==
A simple LaTeX template for the Science-family journals.

v1.0
Copyright (c) 2024 by the American Association for the Advancement of Science, except as noted below. Contact address: science_editors@aaas.org

If you make any modifications to these files - including using the template to write a manuscript - you must rename the file. Do not distribute modified versions with the same file name.


The science_template.zip archive contains the following files:

readme.txt - this file

science_template.tex - the LaTeX template, containing instructions on how to fill it out
science_template.pdf - compiled version of the template, as an example of its appearance

science_template.bib - example bibliography, for use with the template and BibTeX
sciencemag.bst - reference formatting, for use with BibTeX. Based on a version generated in 2021 using the custom-bib package https://ctan.org/pkg/custom-bib .

scicite.sty - style file that provides citation formatting. Contributed by Benny Siegert in 2008, based on cite.sty by Donald Arseneau 1989-2003. Used with permission from Benny Siegert.

example_figure.eps, example_figure.png, example_figure.ps - simple example figure image files, identical except being in three different file formats. These are reproduced from the 2015 version of the mnras package https://ctan.org/pkg/mnras , used with permission from the Royal Astronomical Society.


Change log:

v1.0, July 2024 - initial release, replaces an earlier template called scifile.tex
